A representation-learning approach for insurance pricing with images

Unstructured data are a promising new source of information that insurance companies may use to understand their risk portfolio better and improve the customer experience. However, these novel data sources are difficult to incorporate into existing ratemaking frameworks due to the size and format of the unstructured data. In this paper, we propose a framework to use street view imagery within a generalized linear model. To do so, we use representation learning to extract an embedding vector containing useful information from the image. This embedding is dense and low-dimensional, making it appropriate to use within existing ratemaking models. We find that there is useful information included in street view imagery to predict the frequency of claims for certain types of perils. This model can be used as-is in a ratemaking framework but also opens the door to future empirical research on attempting to extract the causal effect from images that lead to increased or decreased predicted claim frequencies. Throughout, we discuss the practical difficulties (technical and social) of using this type of data for insurance pricing.

==> data/embeddings-densenet-121-pca-cumul-variance.csv <==
x,var,cumvar
1,0.0492845795653142,0.0492845795653142
2,0.0318053585273017,0.0810899380926159
3,0.0292247768106337,0.11031471490325
4,0.0233192336568535,0.133633948560103
5,0.0211862424949117,0.154820191055015
6,0.0179559405868825,0.172776131641897
7,0.0139872456164815,0.186763377258379
8,0.0135135117353635,0.200276888993742
9,0.0126389704315353,0.212915859425278
10,0.0115320600546616,0.224447919479939
11,0.0108532561579012,0.235301175637841
12,0.0101121132689717,0.245413288906812
13,0.0100294774519158,0.255442766358728
14,0.00957717850236867,0.265019944861097
15,0.0091251011193919,0.274145045980489
16,0.0088380991128053,0.282983145093294
17,0.00824488218196485,0.291228027275259
18,0.00805711306565031,0.299285140340909
19,0.00788938207675406,0.307174522417663
20,0.00771727775593258,0.314891800173596
21,0.00735692919361703,0.322248729367213
22,0.00711822843261375,0.329366957799826
23,0.00671309271690608,0.336080050516733
24,0.00622272101563206,0.342302771532365
25,0.0062135414765387,0.348516313008903
26,0.00607862180149776,0.354594934810401
27,0.00588790978762741,0.360482844598028
28,0.00585485310697444,0.366337697705003
29,0.00573147464424738,0.37206917234925
30,0.00559945313600291,0.377668625485253
31,0.00545108719616004,0.383119712681413
32,0.00531109366063132,0.388430806342045
33,0.00528123367838422,0.393712040020429
34,0.00506389527612939,0.398775935296558
35,0.00498228961928666,0.403758224915845
36,0.00487333899980186,0.408631563915647
37,0.00471005092516643,0.413341614840813
38,0.00458717911738993,0.417928793958203
39,0.00452173912255025,0.422450533080753
40,0.00448045138656454,0.426930984467318
41,0.00443754683017834,0.431368531297496
42,0.00436430675483002,0.435732838052326
43,0.0042962693224741,0.4400291073748
44,0.00425534090852992,0.44428444828333
45,0.00424272621840079,0.448527174501731
46,0.00420293989917024,0.452730114400901
47,0.0040223569722595,0.456752471373161
48,0.00398923757149714,0.460741708944658
49,0.00393736736014151,0.464679076304799
50,0.00389096593882912,0.468570042243629
51,0.00383820703335002,0.472408249276979
52,0.00375808836743436,0.476166337644413
53,0.00374354806859551,0.479909885713008
54,0.00368824564977293,0.483598131362781
55,0.00364047441667553,0.487238605779457
56,0.00361639637035087,0.490855002149808
57,0.00352411509644242,0.49437911724625
58,0.00350416320655155,0.497883280452802
59,0.00348624355753099,0.501369524010333
60,0.00346526044413449,0.504834784454467
61,0.00342839996980364,0.508263184424271
62,0.00331865491217402,0.511581839336445
63,0.00328324515448108,0.514865084490926
64,0.00325832496260308,0.518123409453529
65,0.00322582432672006,0.521349233780249
66,0.00314320447144617,0.524492438251695
67,0.00311726213755035,0.527609700389245
68,0.00310428562231132,0.530713986011557
69,0.00305596023118976,0.533769946242747
70,0.00302062914857226,0.536790575391319
71,0.00299541740427014,0.539785992795589
72,0.00298529816959175,0.542771290965181
73,0.00296751976850786,0.545738810733689
74,0.00289176060912506,0.548630571342814
75,0.00285436102643842,0.551484932369252
76,0.00284503607977509,0.554329968449027
77,0.00281059471056542,0.557140563159593
78,0.00275265811616164,0.559893221275754
79,0.00273552434762281,0.562628745623377
80,0.0027250670166603,0.565353812640037
81,0.00269226514465207,0.56804607778469
82,0.00264598507872828,0.570692062863418
83,0.00262857293969765,0.573320635803115
84,0.00260951750984837,0.575930153312964
85,0.00258347956703002,0.578513632879994
86,0.00253490918424453,0.581048542064238
87,0.0025257343839009,0.583574276448139
88,0.00250374748296516,0.586078023931104
89,0.00249478368643731,0.588572807617542
90,0.00246544573867806,0.59103825335622
91,0.00244641655532155,0.593484669911541
92,0.00243056222167315,0.595915232133214
93,0.00240212356765746,0.598317355700872
94,0.00236737269488588,0.600684728395757
95,0.00235476541638156,0.603039493812139
96,0.00232666639943822,0.605366160211577
97,0.00229749735449522,0.607663657566073
98,0.00227109014754143,0.609934747713614
99,0.00225111267429231,0.612185860387906
100,0.00223627314813958,0.614422133536046
101,0.00221939611146717,0.616641529647513
102,0.00218668376365238,0.618828213411165
103,0.00217727200497019,0.621005485416136
104,0.00214898733257874,0.623154472748714
105,0.00213652157291292,0.625290994321627
106,0.00211829023599309,0.62740928455762
107,0.00208528385674782,0.629494568414368
108,0.00206708488473292,0.631561653299101
109,0.0020614070538032,0.633623060352904
110,0.00204848262544595,0.63567154297835
111,0.00204298742601059,0.637714530404361
112,0.002032204648794,0.639746735053155
113,0.00200377083525102,0.641750505888406
114,0.00199320977527905,0.643743715663685
115,0.00197723603802931,0.645720951701714
116,0.0019425886094205,0.647663540311135
117,0.00193039394790847,0.649593934259043
118,0.0019157608038837,0.651509695062927
119,0.00189253150706166,0.653402226569989
120,0.00187348850877667,0.655275715078766
121,0.00185915775581104,0.657134872834577
122,0.00185509692374975,0.658989969758326
123,0.00182164320406329,0.66081161296239
124,0.00181394274755428,0.662625555709944
125,0.00180824884009514,0.664433804550039
126,0.00178510301970587,0.666218907569745
127,0.00176167269965881,0.667980580269404
128,0.00174459666002335,0.669725176929427


==> data/embeddings-densenet-121-pca-variance.csv <==
4.928457956531417938e-02
3.180535852730168034e-02
2.922477681063371732e-02
2.331923365685352814e-02
2.118624249491172368e-02
1.795594058688247327e-02
1.398724561648152613e-02
1.351351173536352937e-02
1.263897043153532941e-02
1.153206005466158625e-02
1.085325615790124799e-02
1.011211326897172753e-02
1.002947745191577061e-02
9.577178502368673130e-03
9.125101119391895721e-03
8.838099112805300125e-03
8.244882181964851425e-03
8.057113065650307535e-03
7.889382076754058309e-03
7.717277755932575901e-03
7.356929193617034630e-03
7.118228432613751995e-03
6.713092716906078269e-03
6.222721015632060385e-03
6.213541476538698635e-03
6.078621801497758118e-03
5.887909787627411407e-03
5.854853106974441598e-03
5.731474644247379693e-03
5.599453136002905014e-03
5.451087196160036424e-03
5.311093660631322454e-03
5.281233678384216618e-03
5.063895276129389000e-03
4.982289619286663605e-03
4.873338999801861589e-03
4.710050925166429925e-03
4.587179117389927029e-03
4.521739122550248909e-03
4.480451386564536335e-03
4.437546830178341548e-03
4.364306754830020625e-03
4.296269322474096167e-03
4.255340908529923853e-03
4.242726218400794461e-03
4.202939899170236686e-03
4.022356972259496372e-03
3.989237571497135718e-03
3.937367360141510141e-03
3.890965938829124820e-03
3.838207033350021693e-03
3.758088367434359988e-03
3.743548068595510970e-03
3.688245649772927889e-03
3.640474416675531198e-03
3.616396370350874988e-03
3.524115096442423465e-03
3.504163206551545208e-03
3.486243557530990106e-03
3.465260444134485654e-03
3.428399969803637513e-03
3.318654912174024123e-03
3.283245154481076108e-03
3.258324962603076618e-03
3.225824326720063730e-03
3.143204471446168265e-03
3.117262137550346965e-03
3.104285622311321862e-03
3.055960231189764308e-03
3.020629148572256430e-03
2.995417404270138851e-03
2.985298169591751611e-03
2.967519768507861574e-03
2.891760609125063053e-03
2.854361026438419734e-03
2.845036079775089752e-03
2.810594710565423801e-03
2.752658116161636141e-03
2.735524347622808605e-03
2.725067016660295827e-03
2.692265144652069512e-03
2.645985078728283445e-03
2.628572939697647846e-03
2.609517509848366650e-03
2.583479567030020230e-03
2.534909184244532078e-03
2.525734383900898449e-03
2.503747482965163699e-03
2.494783686437308020e-03
2.465445738678062430e-03
2.446416555321550765e-03
2.430562221673146679e-03
2.402123567657459165e-03
2.367372694885878405e-03
2.354765416381555954e-03
2.326666399438223187e-03
2.297497354495220846e-03
2.271090147541428208e-03
2.251112674292309913e-03
2.236273148139581324e-03
2.219396111467166442e-03
2.186683763652382678e-03
2.177272004970194023e-03
2.148987332578736024e-03
2.136521572912922998e-03
2.118290235993093226e-03
2.085283856747814895e-03
2.067084884732916551e-03
2.061407053803200953e-03
2.048482625445946243e-03
2.042987426010585764e-03
2.032204648794003025e-03
2.003770835251017426e-03
1.993209775279049419e-03
1.977236038029311308e-03
1.942588609420504379e-03
1.930393947908474886e-03
1.915760803883697315e-03
1.892531507061664823e-03
1.873488508776665739e-03
1.859157755811043913e-03
1.855096923749752777e-03
1.821643204063286845e-03
1.813942747554284562e-03
1.808248840095142470e-03
1.785103019705868788e-03
1.761672699658805002e-03
1.744596660023349944e-03


==> data/embeddings-resnet-101-pca-cumul-variance.csv <==
x,var,cumvar
1,0.045726848343819,0.045726848343819
2,0.0407021302939334,0.0864289786377524
3,0.0330953746729999,0.119524353310752
4,0.0275362850402154,0.147060638350968
5,0.0239162097098444,0.170976848060812
6,0.0198349560966342,0.190811804157446
7,0.0177286278976191,0.208540432055065
8,0.0169867246041519,0.225527156659217
9,0.0162206578609284,0.241747814520146
10,0.01359839860646,0.255346213126606
11,0.0134359395846786,0.268782152711284
12,0.0125554724370496,0.281337625148334
13,0.0123799914130936,0.293717616561427
14,0.0120744167695519,0.305792033330979
15,0.011889090565069,0.317681123896048
16,0.0108526870051076,0.328533810901156
17,0.0105276386899303,0.339061449591086
18,0.00996231856987028,0.349023768160956
19,0.00934813950038709,0.358371907661343
20,0.00911011649312626,0.36748202415447
21,0.00874645747716677,0.376228481631637
22,0.00867413157968846,0.384902613211325
23,0.00828788204698101,0.393190495258306
24,0.00806985186308664,0.401260347121393
25,0.00793748106988374,0.409197828191276
26,0.00767067770946091,0.416868505900737
27,0.00738974697286745,0.424258252873605
28,0.00732092228625513,0.43157917515986
29,0.00718969427176923,0.438768869431629
30,0.00694942956088523,0.445718298992514
31,0.00679423543879169,0.452512534431306
32,0.00652361550701043,0.459036149938316
33,0.00645944125907091,0.465495591197387
34,0.00640453628793685,0.471900127485324
35,0.0063390586789437,0.478239186164268
36,0.00599026868448471,0.484229454848753
37,0.00591460473811299,0.490144059586866
38,0.00576504970016242,0.495909109287028
39,0.00569190928263921,0.501601018569667
40,0.0056053702360956,0.507206388805763
41,0.00553096644187567,0.512737355247638
42,0.00534994307012406,0.518087298317763
43,0.00528301957519214,0.523370317892955
44,0.00513295376932743,0.528503271662282
45,0.00502585276724031,0.533529124429522
46,0.00502154799978212,0.538550672429305
47,0.00491991743813904,0.543470589867444
48,0.00482728496907429,0.548297874836518
49,0.00477561163685153,0.553073486473369
50,0.00470153190939531,0.557775018382765
51,0.00463715644985325,0.562412174832618
52,0.00456184817078537,0.566974023003403
53,0.00448527232311239,0.571459295326516
54,0.00442497784761159,0.575884273174127
55,0.00441491372048519,0.580299186894612
56,0.00427863026448548,0.584577817159098
57,0.00426144666464679,0.588839263823745
58,0.00420887723139285,0.593048141055138
59,0.00412096775326142,0.597169108808399
60,0.0040972776666983,0.601266386475097
61,0.00405055368846173,0.605316940163559
62,0.00401362942466873,0.609330569588228
63,0.00394128321255747,0.613271852800785
64,0.00388501587119789,0.617156868671983
65,0.00382343028791412,0.620980298959897
66,0.00379939485259086,0.624779693812488
67,0.00375882717550123,0.62853852098799
68,0.00367241259639124,0.632210933584381
69,0.00362476510849174,0.635835698692873
70,0.00358366441412808,0.639419363107001
71,0.00355919979187697,0.642978562898878
72,0.0035167763891902,0.646495339288068
73,0.00345950589190833,0.649954845179976
74,0.00341296796991322,0.653367813149889
75,0.00339974443368156,0.656767557583571
76,0.00337783203872869,0.6601453896223
77,0.00332856550682863,0.663473955129128
78,0.00328937342059867,0.666763328549727
79,0.00324090335129199,0.670004231901019
80,0.00322033881611255,0.673224570717131
81,0.00315335212010034,0.676377922837232
82,0.00312588576899019,0.679503808606222
83,0.00307093017250101,0.682574738778723
84,0.00304112441405684,0.68561586319278
85,0.00301302153778096,0.688628884730561
86,0.00298479709616188,0.691613681826722
87,0.00298068289930802,0.69459436472603
88,0.00290576898208294,0.697500133708113
89,0.00290056617886663,0.70040069988698
90,0.00287486752327751,0.703275567410258
91,0.00283547358053603,0.706111040990793
92,0.0027978873176725,0.708908928308466
93,0.00276658504793444,0.711675513356401
94,0.0027121031370929,0.714387616493493
95,0.00270602906184123,0.717093645555335
96,0.00268525960683259,0.719778905162167
97,0.00265884220018247,0.72243774736235
98,0.00263115496774582,0.725068902330095
99,0.00260639368736276,0.727675296017458
100,0.0025815309950422,0.7302568270125
101,0.00255479048899185,0.732811617501492
102,0.00250334964645728,0.73531496714795
103,0.00249719979440017,0.73781216694235
104,0.00247350696697387,0.740285673909324
105,0.00244272594492091,0.742728399854245
106,0.00241674578656093,0.745145145640806
107,0.00239687872044606,0.747542024361252
108,0.00237136031691754,0.749913384678169
109,0.00235108050905387,0.752264465187223
110,0.00233671354919624,0.754601178736419
111,0.00231479357656283,0.756915972312982
112,0.00229700747050724,0.759212979783489
113,0.00223338058906661,0.761446360372556
114,0.00220239190632129,0.763648752278877
115,0.00220139632807956,0.765850148606957
116,0.0021622045643041,0.768012353171261
117,0.00214643879686343,0.770158791968124
118,0.00211581126314831,0.772274603231273
119,0.00210451342513839,0.774379116656411
120,0.0020479421704208,0.776427058826832
121,0.00202536551921596,0.778452424346048
122,0.00201008552946636,0.780462509875514
123,0.00199599523556222,0.782458505111076
124,0.00198659713818751,0.784445102249264
125,0.00195864517061353,0.786403747419877
126,0.0019319167566066,0.788335664176484
127,0.00189845291318645,0.79023411708967
128,0.00189516758560236,0.792129284675273


==> data/embeddings-resnet-101-pca-variance.csv <==
4.572684834381900848e-02
4.070213029393340842e-02
3.309537467299985408e-02
2.753628504021535250e-02
2.391620970984435074e-02
1.983495609663421186e-02
1.772862789761906616e-02
1.698672460415189336e-02
1.622065786092843909e-02
1.359839860645997017e-02
1.343593958467857730e-02
1.255547243704957343e-02
1.237999141309355407e-02
1.207441676955185034e-02
1.188909056506899653e-02
1.085268700510759639e-02
1.052763868993034438e-02
9.962318569870282428e-03
9.348139500387091239e-03
9.110116493126256543e-03
8.746457477166772257e-03
8.674131579688460283e-03
8.287882046981007514e-03
8.069851863086634561e-03
7.937481069883744328e-03
7.670677709460913506e-03
7.389746972867454120e-03
7.320922286255132118e-03
7.189694271769230330e-03
6.949429560885228042e-03
6.794235438791688779e-03
6.523615507010427535e-03
6.459441259070906882e-03
6.404536287936847712e-03
6.339058678943696248e-03
5.990268684484714549e-03
5.914604738112986919e-03
5.765049700162420618e-03
5.691909282639211719e-03
5.605370236095598944e-03
5.530966441875674079e-03
5.349943070124056101e-03
5.283019575192140355e-03
5.132953769327435085e-03
5.025852767240305934e-03
5.021547999782123746e-03
4.919917438139044356e-03
4.827284969074286357e-03
4.775611636851530631e-03
4.701531909395312639e-03
4.637156449853251788e-03
4.561848170785372247e-03
4.485272323112390359e-03
4.424977847611585163e-03
4.414913720485191817e-03
4.278630264485478937e-03
4.261446664646785856e-03
4.208877231392848216e-03
4.120967753261423408e-03
4.097277666698295392e-03
4.050553688461730473e-03
4.013629424668734534e-03
3.941283212557474512e-03
3.885015871197885443e-03
3.823430287914116217e-03
3.799394852590859233e-03
3.758827175501233946e-03
3.672412596391242279e-03
3.624765108491739309e-03
3.583664414128077610e-03
3.559199791876967080e-03
3.516776389190199702e-03
3.459505891908333519e-03
3.412967969913220309e-03
3.399744433681563868e-03
3.377832038728694614e-03
3.328565506828626720e-03
3.289373420598672160e-03
3.240903351291990996e-03
3.220338816112545272e-03
3.153352120100344491e-03
3.125885768990191958e-03
3.070930172501006895e-03
3.041124414056837512e-03
3.013021537780957628e-03
2.984797096161876176e-03
2.980682899308022271e-03
2.905768982082940557e-03
2.900566178866627928e-03
2.874867523277505228e-03
2.835473580536027917e-03
2.797887317672496151e-03
2.766585047934437026e-03
2.712103137092898228e-03
2.706029061841228305e-03
2.685259606832593460e-03
2.658842200182475000e-03
2.631154967745816340e-03
2.606393687362756374e-03
2.581530995042198660e-03
2.554790488991848241e-03
2.503349646457284604e-03
2.497199794400171372e-03
2.473506966973866746e-03
2.442725944920913408e-03
2.416745786560929761e-03
2.396878720446056835e-03
2.371360316917542864e-03
2.351080509053869987e-03
2.336713549196242981e-03
2.314793576562829049e-03
2.297007470507235385e-03
2.233380589066610682e-03
2.202391906321292479e-03
2.201396328079559175e-03
2.162204564304095241e-03
2.146438796863426451e-03
2.115811263148307392e-03
2.104513425138393803e-03
2.047942170420802548e-03
2.025365519215959181e-03
2.010085529466357906e-03
1.995995235562222480e-03
1.986597138187505811e-03
1.958645170613530859e-03
1.931916756606602776e-03
1.898452913186451929e-03
1.895167585602354921e-03


==> data/embeddings-resnet-18-pca-cumul-variance.csv <==
x,var,cumvar
1,0.0473217896822243,0.0473217896822243
2,0.0382132321989853,0.0855350218812096
3,0.034357943194408,0.119892965075618
4,0.0294556209481296,0.149348586023747
5,0.0226580905692559,0.172006676593003
6,0.0191731853219717,0.191179861914975
7,0.0166761363738475,0.207855998288822
8,0.0154827852282354,0.223338783517058
9,0.0146602349726413,0.237999018489699
10,0.0139680892225227,0.251967107712222
11,0.0126745111889252,0.264641618901147
12,0.0119574224069794,0.276599041308126
13,0.0114568674375131,0.288055908745639
14,0.011088638149242,0.299144546894881
15,0.0107003434868051,0.309844890381687
16,0.0105477040869609,0.320392594468647
17,0.0100216448916408,0.330414239360288
18,0.00982644397776679,0.340240683338055
19,0.00921611752152361,0.349456800859579
20,0.00909393848635155,0.35855073934593
21,0.00877752611321365,0.367328265459144
22,0.00858542251733003,0.375913687976474
23,0.00847847043924102,0.384392158415715
24,0.00814181637810513,0.39253397479382
25,0.00811290628505467,0.400646881078875
26,0.00782582705065595,0.408472708129531
27,0.0075532318900597,0.41602594001959
28,0.0073070026354177,0.423332942655008
29,0.00701111200974898,0.430344054664757
30,0.00677585614098946,0.437119910805746
31,0.00676528483665102,0.443885195642397
32,0.00663420571575072,0.450519401358148
33,0.0064931068087796,0.457012508166928
34,0.00629051253988321,0.463303020706811
35,0.00614980012573318,0.469452820832544
36,0.00609382048402639,0.475546641316571
37,0.00598226919512075,0.481528910511691
38,0.0057028789639386,0.48723178947563
39,0.00558135035479367,0.492813139830424
40,0.00546916261595735,0.498282302446381
41,0.00542188631954416,0.503704188765925
42,0.00525890675849512,0.50896309552442
43,0.00523496194247987,0.5141980574669
44,0.00513344387819932,0.5193315013451
45,0.00508534137946902,0.524416842724569
46,0.00502366271566338,0.529440505440232
47,0.00492472646643101,0.534365231906663
48,0.00485665373849917,0.539221885645162
49,0.00480481263396831,0.54402669827913
50,0.00473559977909139,0.548762298058222
51,0.00467407592743105,0.553436373985653
52,0.00447840708309707,0.55791478106875
53,0.00446984107982822,0.562384622148578
54,0.00442953589906198,0.56681415804764
55,0.00435744235568971,0.57117160040333
56,0.00432483101601959,0.57549643141935
57,0.004253741332652,0.579750172752001
58,0.00415826604868878,0.58390843880069
59,0.00411553252116424,0.588023971321855
60,0.00407320241903916,0.592097173740894
61,0.00400288168974744,0.596100055430641
62,0.00394557942552847,0.60004563485617
63,0.00389024752213796,0.603935882378308
64,0.00387889624410913,0.607814778622417
65,0.00380447164911153,0.611619250271528
66,0.00378434150111406,0.615403591772642
67,0.00371639375173702,0.619119985524379
68,0.00369145609533159,0.622811441619711
69,0.00366545222402963,0.626476893843741
70,0.00359566823059583,0.630072562074336
71,0.0035522109025378,0.633624772976874
72,0.00353387614539207,0.637158649122266
73,0.00344965914466207,0.640608308266928
74,0.00341243649947647,0.644020744766405
75,0.00340612656070006,0.647426871327105
76,0.00339020375527643,0.650817075082381
77,0.00333887250949493,0.654155947591876
78,0.00327565943156165,0.657431607023438
79,0.00325483827310313,0.660686445296541
80,0.00320874994488824,0.663895195241429
81,0.00318725255837838,0.667082447799808
82,0.00316051117921755,0.670242958979025
83,0.00308408638980099,0.673327045368826
84,0.0030628169211717,0.676389862289998
85,0.00304789421295754,0.679437756502955
86,0.00301651008206423,0.68245426658502
87,0.00297851176352562,0.685432778348545
88,0.00296183263626713,0.688394610984812
89,0.00292279659256706,0.69131740757738
90,0.00289413161874666,0.694211539196126
91,0.00286572063360215,0.697077259829728
92,0.0028201222750763,0.699897382104805
93,0.00277130081369205,0.702668682918497
94,0.00275879140105541,0.705427474319552
95,0.00271044593326374,0.708137920252816
96,0.00269501014104719,0.710832930393863
97,0.00266504431517254,0.713497974709036
98,0.00263218758750127,0.716130162296537
99,0.00259155235584194,0.718721714652379
100,0.00258750116926883,0.721309215821648
101,0.00255704886772926,0.723866264689377
102,0.00255152185912518,0.726417786548502
103,0.00252409565123827,0.72894188219974
104,0.00250521582633096,0.731447098026071
105,0.00247455925876634,0.733921657284838
106,0.00244652025280429,0.736368177537642
107,0.00239660919343905,0.738764786731081
108,0.00235577749011615,0.741120564221197
109,0.00234748832106545,0.743468052542263
110,0.00234000895929564,0.745808061501558
111,0.0023210907001231,0.748129152201682
112,0.00229238352924227,0.750421535730924
113,0.00228926954744462,0.752710805278368
114,0.00226193337787138,0.75497273865624
115,0.00223665639797039,0.75720939505421
116,0.00218796314039397,0.759397358194604
117,0.00217338996897663,0.761570748163581
118,0.00215577820605114,0.763726526369632
119,0.0021263409185163,0.765852867288148
120,0.00209342223910981,0.767946289527258
121,0.00206760408862799,0.770013893615886
122,0.00205510381420826,0.772068997430094
123,0.00202377585647183,0.774092773286566
124,0.0019928620749783,0.776085635361544
125,0.00198101021080256,0.778066645572347
126,0.00197503972990726,0.780041685302254
127,0.00195320100411869,0.781994886306373
128,0.00191407169685191,0.783908958003225


==> data/embeddings-resnet-18-pca-variance.csv <==
4.732178968222431475e-02
3.821323219898532797e-02
3.435794319440794997e-02
2.945562094812959053e-02
2.265809056925593978e-02
1.917318532197171202e-02
1.667613637384749922e-02
1.548278522823540691e-02
1.466023497264129678e-02
1.396808922252265779e-02
1.267451118892519088e-02
1.195742240697941425e-02
1.145686743751308731e-02
1.108863814924203155e-02
1.070034348680513371e-02
1.054770408696093648e-02
1.002164489164075745e-02
9.826443977766793555e-03
9.216117521523606651e-03
9.093938486351546904e-03
8.777526113213649298e-03
8.585422517330030048e-03
8.478470439241015191e-03
8.141816378105126706e-03
8.112906285054673899e-03
7.825827050655950398e-03
7.553231890059696613e-03
7.307002635417695832e-03
7.011112009748974964e-03
6.775856140989462532e-03
6.765284836651017444e-03
6.634205715750716298e-03
6.493106808779599941e-03
6.290512539883214363e-03
6.149800125733178614e-03
6.093820484026394278e-03
5.982269195120753884e-03
5.702878963938601449e-03
5.581350354793670684e-03
5.469162615957351599e-03
5.421886319544159255e-03
5.258906758495124172e-03
5.234961942479869103e-03
5.133443878199320243e-03
5.085341379469022344e-03
5.023662715663378305e-03
4.924726466431011800e-03
4.856653738499170508e-03
4.804812633968308724e-03
4.735599779091393020e-03
4.674075927431049250e-03
4.478407083097071979e-03
4.469841079828218260e-03
4.429535899061985520e-03
4.357442355689710757e-03
4.324831016019590503e-03
4.253741332651996346e-03
4.158266048688778575e-03
4.115532521164235770e-03
4.073202419039163337e-03
4.002881689747443857e-03
3.945579425528469505e-03
3.890247522137958627e-03
3.878896244109131079e-03
3.804471649111529959e-03
3.784341501114060063e-03
3.716393751737018681e-03
3.691456095331592090e-03
3.665452224029628649e-03
3.595668230595833008e-03
3.552210902537795024e-03
3.533876145392069509e-03
3.449659144662065198e-03
3.412436499476469327e-03
3.406126560700061673e-03
3.390203755276425656e-03
3.338872509494929426e-03
3.275659431561649473e-03
3.254838273103126834e-03
3.208749944888243059e-03
3.187252558378375015e-03
3.160511179217550919e-03
3.084086389800985966e-03
3.062816921171697838e-03
3.047894212957543737e-03
3.016510082064230436e-03
2.978511763525619992e-03
2.961832636267132043e-03
2.922796592567057563e-03
2.894131618746662721e-03
2.865720633602150767e-03
2.820122275076298972e-03
2.771300813692046446e-03
2.758791401055408956e-03
2.710445933263737252e-03
2.695010141047190708e-03
2.665044315172537901e-03
2.632187587501274000e-03
2.591552355841935783e-03
2.587501169268830586e-03
2.557048867729258806e-03
2.551521859125176553e-03
2.524095651238267811e-03
2.505215826330964898e-03
2.474559258766344597e-03
2.446520252804289860e-03
2.396609193439053469e-03
2.355777490116148926e-03
2.347488321065453309e-03
2.340008959295641379e-03
2.321090700123099298e-03
2.292383529242266599e-03
2.289269547444615274e-03
2.261933377871379412e-03
2.236656397970394981e-03
2.187963140393969254e-03
2.173389968976625463e-03
2.155778206051138512e-03
2.126340918516299479e-03
2.093422239109806772e-03
2.067604088627985823e-03
2.055103814208258505e-03
2.023775856471832918e-03
1.992862074978302405e-03
1.981010210802562101e-03
1.975039729907255345e-03
1.953201004118687058e-03
1.914071696851912590e-03


==> data/embeddings-resnet-50-pca-cumul-variance.csv <==
x,var,cumvar
1,0.0497441311544489,0.0497441311544489
2,0.0415725862045639,0.0913167173590128
3,0.0321363627593068,0.12345308011832
4,0.0274663185222169,0.150919398640536
5,0.0253969276081534,0.17631632624869
6,0.0212387778481938,0.197555104096884
7,0.0164535513735984,0.214008655470482
8,0.0161401345588129,0.230148790029295
9,0.0147242817202877,0.244873071749583
10,0.014140652581955,0.259013724331538
11,0.0138435987538404,0.272857323085378
12,0.012669053097256,0.285526376182634
13,0.0117399237946107,0.297266299977245
14,0.0114547449305092,0.308721044907754
15,0.0108078496715669,0.319528894579321
16,0.0106161518844185,0.330145046463739
17,0.010421864853429,0.340566911317168
18,0.00994159858783225,0.350508509905001
19,0.00955813836325215,0.360066648268253
20,0.00916083522003919,0.369227483488292
21,0.00883271822386594,0.378060201712158
22,0.00855078415747685,0.386610985869635
23,0.00811341464777066,0.394724400517405
24,0.00783703274770041,0.402561433265106
25,0.00765346214764954,0.410214895412755
26,0.00753413518048986,0.417749030593245
27,0.00710337099021539,0.424852401583461
28,0.00686554264001214,0.431717944223473
29,0.00679547595611562,0.438513420179588
30,0.00662472938623481,0.445138149565823
31,0.00658780243749244,0.451725952003316
32,0.00653130908054795,0.458257261083864
33,0.00639499072596491,0.464652251809829
34,0.00615605879542791,0.470808310605256
35,0.00613955228512834,0.476947862890385
36,0.00598323371894311,0.482931096609328
37,0.0058688175872932,0.488799914196621
38,0.00571975601539406,0.494519670212015
39,0.00566595211022954,0.500185622322245
40,0.00552235930578395,0.505707981628029
41,0.00543043824016386,0.511138419868192
42,0.00530541816906802,0.516443838037261
43,0.00527399748494343,0.521717835522204
44,0.00516968328329061,0.526887518805494
45,0.00502139719153813,0.531908915997033
46,0.00494157898217931,0.536850494979212
47,0.00487596088426788,0.54172645586348
48,0.00479262828551581,0.546519084148996
49,0.00465602126741841,0.551175105416414
50,0.00460488095392059,0.555779986370335
51,0.00451621696956672,0.560296203339901
52,0.00447038929308859,0.56476659263299
53,0.00441296949758624,0.569179562130576
54,0.0043467336662191,0.573526295796795
55,0.0042674436496738,0.577793739446469
56,0.00418404704714139,0.581977786493611
57,0.00411399620256425,0.586091782696175
58,0.00407414964703381,0.590165932343209
59,0.00403404384386785,0.594199976187077
60,0.00399428391971686,0.598194260106793
61,0.00394062256842674,0.60213488267522
62,0.00392361760444392,0.606058500279664
63,0.00382936751237254,0.609887867792037
64,0.00376889202123605,0.613656759813273
65,0.00375766032754052,0.617414420140813
66,0.00369261179862384,0.621107031939437
67,0.00364887103328652,0.624755902972724
68,0.00359321554401194,0.628349118516735
69,0.00355915809808817,0.631908276614824
70,0.00353950344224953,0.635447780057073
71,0.00350477589614068,0.638952555953214
72,0.00348982519490566,0.642442381148119
73,0.00343293359221683,0.645875314740336
74,0.00336948321830017,0.649244797958636
75,0.00336655359071821,0.652611351549355
76,0.00329603306183383,0.655907384611188
77,0.00325208832485309,0.659159472936042
78,0.00321942764829726,0.662378900584339
79,0.00320018416825959,0.665579084752599
80,0.0031506685163779,0.668729753268976
81,0.00312735174524896,0.671857105014225
82,0.00309774579457302,0.674954850808798
83,0.00308078834854833,0.678035639157347
84,0.00301735866272229,0.681052997820069
85,0.00298940226402149,0.68404240008409
86,0.00296663502029951,0.68700903510439
87,0.002921129625483,0.689930164729873
88,0.00289600684869364,0.692826171578567
89,0.00285852229125891,0.695684693869825
90,0.002840415039948,0.698525108909773
91,0.00278433641457006,0.701309445324344
92,0.00275504692703025,0.704064492251374
93,0.00274375963409119,0.706808251885465
94,0.00267922766093706,0.709487479546402
95,0.00266273989921961,0.712150219445622
96,0.00263793310068926,0.714788152546311
97,0.0025974054544256,0.717385558000736
98,0.00257393416911988,0.719959492169856
99,0.00255176138475168,0.722511253554608
100,0.00253926787915434,0.725050521433762
101,0.00250922957970968,0.727559751013472
102,0.00248608267719978,0.730045833690672
103,0.00246821527843944,0.732514048969111
104,0.00244472863869147,0.734958777607803
105,0.00241520931939498,0.737373986927198
106,0.00239904868811039,0.739773035615308
107,0.00237858040845802,0.742151616023766
108,0.002346331554206,0.744497947577972
109,0.00233926495500385,0.746837212532976
110,0.00231547251941647,0.749152685052392
111,0.00228053356688164,0.751433218619274
112,0.00226418060100461,0.753697399220279
113,0.00225100131752852,0.755948400537807
114,0.00224306759640331,0.758191468134211
115,0.00221376889619815,0.760405237030409
116,0.00219640722427793,0.762601644254687
117,0.00214699614422926,0.764748640398916
118,0.00211714581548293,0.766865786214399
119,0.00210337013314457,0.768969156347544
120,0.00209517942714376,0.771064335774687
121,0.00205184401908192,0.773116179793769
122,0.00204028293219363,0.775156462725963
123,0.00201505057317429,0.777171513299137
124,0.00199932891731244,0.77917084221645
125,0.00199064686915952,0.781161489085609
126,0.00191536258415958,0.783076851669769
127,0.00190686543581653,0.784983717105585
128,0.00187587726208636,0.786859594367672


==> data/embeddings-resnet-50-pca-variance.csv <==
4.974413115444892980e-02
4.157258620456386750e-02
3.213636275930677882e-02
2.746631852221687736e-02
2.539692760815344397e-02
2.123877784819381415e-02
1.645355137359840250e-02
1.614013455881287834e-02
1.472428172028766337e-02
1.414065258195502418e-02
1.384359875384042100e-02
1.266905309725596153e-02
1.173992379461069602e-02
1.145474493050918814e-02
1.080784967156693012e-02
1.061615188441846803e-02
1.042186485342895021e-02
9.941598587832251033e-03
9.558138363252151326e-03
9.160835220039189111e-03
8.832718223865939494e-03
8.550784157476849778e-03
8.113414647770661112e-03
7.837032747700412721e-03
7.653462147649543398e-03
7.534135180489860868e-03
7.103370990215390930e-03
6.865542640012135822e-03
6.795475956115616840e-03
6.624729386234812570e-03
6.587802437492435749e-03
6.531309080547949286e-03
6.394990725964912019e-03
6.156058795427904809e-03
6.139552285128343188e-03
5.983233718943110034e-03
5.868817587293197711e-03
5.719756015394060478e-03
5.665952110229543516e-03
5.522359305783954703e-03
5.430438240163857656e-03
5.305418169068019246e-03
5.273997484943429917e-03
5.169683283290611893e-03
5.021397191538125998e-03
4.941578982179307793e-03
4.875960884267878034e-03
4.792628285515810813e-03
4.656021267418408369e-03
4.604880953920592254e-03
4.516216969566717691e-03
4.470389293088589816e-03
4.412969497586244003e-03
4.346733666219102649e-03
4.267443649673800972e-03
4.184047047141393853e-03
4.113996202564252670e-03
4.074149647033811945e-03
4.034043843867851642e-03
3.994283919716862079e-03
3.940622568426740968e-03
3.923617604443919299e-03
3.829367512372539983e-03
3.768892021236053963e-03
3.757660327540523256e-03
3.692611798623841261e-03
3.648871033286515183e-03
3.593215544011943430e-03
3.559158098088170165e-03
3.539503442249531100e-03
3.504775896140677194e-03
3.489825194905657370e-03
3.432933592216830254e-03
3.369483218300168680e-03
3.366553590718214355e-03
3.296033061833825682e-03
3.252088324853090809e-03
3.219427648297256556e-03
3.200184168259593339e-03
3.150668516377898472e-03
3.127351745248962370e-03
3.097745794573020933e-03
3.080788348548332226e-03
3.017358662722285836e-03
2.989402264021486476e-03
2.966635020299515126e-03
2.921129625483000203e-03
2.896006848693644890e-03
2.858522291258906375e-03
2.840415039947997381e-03
2.784336414570061976e-03
2.755046927030249150e-03
2.743759634091190273e-03
2.679227660937055690e-03
2.662739899219613605e-03
2.637933100689263208e-03
2.597405454425602295e-03
2.573934169119884274e-03
2.551761384751682817e-03
2.539267879154336136e-03
2.509229579709679539e-03
2.486082677199778594e-03
2.468215278439439206e-03
2.444728638691467514e-03
2.415209319394977239e-03
2.399048688110387226e-03
2.378580408458024712e-03
2.346331554205998045e-03
2.339264955003845289e-03
2.315472519416468446e-03
2.280533566881640974e-03
2.264180601004613450e-03
2.251001317528515937e-03
2.243067596403314386e-03
2.213768896198149184e-03
2.196407224277925705e-03
2.146996144229261754e-03
2.117145815482928545e-03
2.103370133144566358e-03
2.095179427143754793e-03
2.051844019081919355e-03
2.040282932193625710e-03
2.015050573174293185e-03
1.999328917312443322e-03
1.990646869159522128e-03
1.915362584159579747e-03
1.906865435816531076e-03
1.875877262086364950e-03

